Relic jet activity in "Hanny's Voorwerp" revealed by the LOFAR Two metre Sky Survey

We report new observations of "Hanny's Voorwerp" (hereafter HV) taken from the second data release of the LOFAR Two-metre Sky Survey (LoTSS). HV is a highly-ionised region in the environs of the galaxy IC2497, first discovered by the Galaxy Zoo project. The new 150MHz observations are considered in the context of existing multi-frequency radio data and archival narrow-band imaging from the Hubble Space Telescope, centred on the [Oiii] emission line. The combined sensitivity and spatial resolution of the LoTSS data -- which far exceed what was previously available at radio frequencies -- reveal clear evidence for large-scale extended emission emanating from the nucleus of IC2497. The radio jet appears to have punched a hole in the neutral gas halo, in a region co-located with HV. The new 150MHz data, alongside newly-processed archival 1.64GHz eVLA data, reveal that the extended emission has a steep spectrum, implying an age $>10^8$yr. The jet supplying the extended 150MHz structure must have "turned off" long before the change in X-ray luminosity reported in recent works. In this picture, a combination of jet activity and the influence of the radiatively efficient active galactic nucleus are responsible for the unusual appearance of HV.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
